Semi-Supervised End-to-End Learning for Integrated Sensing and Communications

Integrated sensing and communications (ISAC) is envisioned as one of the key enablers of next-generation wireless systems, offering improved hardware, spectral, and energy efficiencies. In this paper, we consider an ISAC transceiver with an impaired uniform linear array that performs single-target detection and position estimation, and multiple-input single-output communications. A differentiable model-based learning approach is considered, which optimizes both the transmitter and the sensing receiver in an end-to-end manner. An unsupervised loss function that enables impairment compensation without the need for labeled data is proposed. Semi-supervised learning strategies are also proposed, which use a combination of small amounts of labeled data and unlabeled data. Our results show that semi-supervised learning can achieve similar performance to supervised learning with 98.8% less required labeled data.

==> result_figures/data_isac/known_ser_pmd.txt <==
0.0012348274467512965 0.9896196636778175
0.00141452148091048 0.31550029875461594
0.0016735091339796782 0.1746020019492045
0.002099433680996299 0.12093193696285431
0.0027873599901795387 0.092066480678343
0.004181119613349438 0.07517391846424848
0.00841851532459259 0.06290638686158678
0.6650415658950806 0.05495944244599327

==> result_figures/data_isac/known_ser_rmse_pos.txt <==
0.0012348274467512965 83.06935101864708
0.00141452148091048 5.970445664422912
0.0016735091339796782 3.9957214553411884
0.002099433680996299 3.2757248750804786
0.0027873599901795387 2.714237776023164
0.004181119613349438 2.5103095344150845
0.00841851532459259 2.3692237001320384
0.6650415658950806 2.1147790870339453

==> result_figures/data_isac/ssl_1e3_ser_pmd.txt <==
0.0012389648472890258 0.9894941597301733 
0.0014291470870375633 0.3133254976813049 
0.0016860839677974582 0.18011099107310635 
0.0021010644268244505 0.12725909585203987 
0.0027511424850672483 0.09812896697344331 
0.00403251638635993 0.08075215413347536 
0.007744690869003534 0.06749279590759649 
0.49228188395500183 0.05864842500568357 


==> result_figures/data_isac/ssl_1e3_ser_rmse_pos.txt <==
0.0012389648472890258 83.10882363150792 
0.0014291470870375633 5.935571142572297 
0.0016860839677974582 4.079801947793908 
0.0021010644268244505 3.492676862988686 
0.0027511424850672483 2.722494684110386 
0.00403251638635993 2.655771866383159 
0.007744690869003534 2.4019841273886637 
0.49228188395500183 2.139155506494774 


==> result_figures/data_isac/super_1e3_ser_pmd.txt <==
0.0033151821698993444 0.9712883134940932 
0.0033116862177848816 0.5142398111399673 
0.00364695955067873 0.3255723194776091 
0.004274681210517883 0.2410082076930945 
0.00528343440964818 0.19258630614668404 
0.007276878226548433 0.16246546831126807 
0.01283540390431881 0.1414986780888685 
0.4090670943260193 0.129417715338207 


==> result_figures/data_isac/super_1e3_ser_rmse_pos.txt <==
0.0033151821698993444 48.915001182165255 
0.0033116862177848816 9.166539532082162 
0.00364695955067873 5.9815989284075535 
0.004274681210517883 4.899915366362154 
0.00528343440964818 4.418004366162437 
0.007276878226548433 4.172529423444394 
0.01283540390431881 3.8886448301486505 
0.4090670943260193 3.5216112704359572 


==> result_figures/data_isac/super_ser_pmd.txt <==
0.001245286432094872 0.988410456184384 
0.0014417122583836317 0.30521116720171926 
0.001700641238130629 0.1736866093748829 
0.00211990880779922 0.1228654177948102 
0.002773476531729102 0.0942190753663551 
0.004052144940942526 0.07752105269174481 
0.007747418712824583 0.06503407261376015 
0.3814540207386017 0.055788763945502695 


==> result_figures/data_isac/super_ser_rmse_pos.txt <==
0.001245286432094872 78.00625702817754 
0.0014417122583836317 5.756658982493395 
0.001700641238130629 3.9611444237054902 
0.00211990880779922 3.258463886091568 
0.002773476531729102 2.645584886890592 
0.004052144940942526 2.61155792626309 
0.007747418712824583 2.4066073880158534 
0.3814540207386017 2.1281357918382016 


==> result_figures/data_isac/unknown_ser_pmd.txt <==
0.007738020736724138 0.9897236143369744
0.007713997270911932 0.6181885651436664
0.008356292732059956 0.4215334233702174
0.009560100734233856 0.3226161280731751
0.011311288923025131 0.2637352531225098
0.01466308906674385 0.22453102516882384
0.02313930355012417 0.19508963933784518
0.5320680737495422 0.17411334799755407

==> result_figures/data_isac/unknown_ser_rmse_pos.txt <==
0.007738020736724138 84.74631891784202
0.007713997270911932 12.119541886676139
0.008356292732059956 9.040126888129295
0.009560100734233856 7.885359943443663
0.011311288923025131 6.973618329731195
0.01466308906674385 6.9670362790008395
0.02313930355012417 6.4856911778500965
0.5320680737495422 6.401010297975228

==> result_figures/data_iterations/known_it_pmd.txt <==
1 0.05524814267842848 
200 0.05524814267842848 
400 0.05524814267842848 
600 0.05524814267842848 
800 0.05524814267842848 
1000 0.05524814267842848 
1500 0.05524814267842848 
2000 0.05524814267842848 
2500 0.05524814267842848 
3000 0.05524814267842848 
3500 0.05524814267842848 
5000 0.05524814267842848 
6500 0.05524814267842848 
8000 0.05524814267842848 
10000 0.05524814267842848 
12500 0.05524814267842848 
15000 0.05524814267842848 
20000 0.05524814267842848 
25000 0.05524814267842848 
29999 0.05524814267842848 
50000 0.05524814267842848 
850000 0.05524814267842848 


==> result_figures/data_iterations/semisuper_1000_it_pmd.txt <==
1 0.1742583099685857 
200 0.15607119818911497 
400 0.14513582447491857 
600 0.13995426015411927 
700 0.13707168013011317 
800 0.1343816444837217 
1000 0.12949571060263587 
1500 0.10215982727265538 
2000 0.09585320837989963 
2500 0.08981080982355705 
3000 0.08630821820278378 
3500 0.082915553013027 
5000 0.07421444050488757 
6500 0.06892586263024425 
8000 0.06219190604565372 
10000 0.05765920886386411 
12500 0.05751632632276704 
15000 0.058636262356839386 
20000 0.05897978551196359 
25000 0.05917763868093906 
30000 0.05800448846530948 
35000 0.0587257783858357 
40000 0.05948931624486142 
45000 0.058875222760187085 
50000 0.05782481125454919 
55000 0.059572857569527016 
60000 0.05827156711364434 
65000 0.058843206205312804 
70000 0.058885379248285186 
75000 0.05832702746326934 
80000 0.05911955352976228 
85000 0.05883665446920083 


==> result_figures/data_iterations/semiunsuper_1000_it_pmd.txt <==
1 0.17486544810407678 
200 0.14369487720503482 
400 0.12243780557376815 
600 0.11080423534175221 
700 0.10644539209581216 
800 0.10464786434396833 
1000 0.10116517326321406 
1500 0.10000997485698626 
2000 0.09658230709793802 
2500 0.09684059296485614 
3000 0.09660198069274106 
3500 0.09595730949790937 
5000 0.09816378994251462 
6500 0.09774231103231035 
8000 0.09679733972799953 
10000 0.09718292102938042 
12500 0.09843669694698831 
15000 0.09821368827383914 
20000 0.09822625755359737 
25000 0.0970660440906067 
30000 0.09829035632901395 
35000 0.09800419683656125 
40000 0.09590443049209696 
45000 0.09569811987007026 
50000 0.09534292480340711 
55000 0.09594694960708039 
60000 0.09525581939137473 
65000 0.09798563284805184 
70000 0.0947178585826276 
75000 0.09594611448182355 
80000 0.0960975168255398 
81000 0.09642906013206731 
82000 0.09668527407021976 
83000 0.09553715416302289 
84000 0.09669822717360776 
84200 0.09405482683650057 
85000 0.09081857817230088 


==> result_figures/data_iterations/super_it_pmd.txt <==
1 0.1742583099685857 
200 0.15607119818911497 
400 0.14513582447491857 
600 0.13995426015411927 
700 0.13707168013011317 
800 0.1343816444837217 
1000 0.12949571060263587 
1500 0.11329846539434274 
2000 0.09961359979670104 
2500 0.08631705467457329 
3000 0.08120809841261423 
3500 0.07810022155345608 
5000 0.07053523037826426 
6500 0.06842748576833846 
8000 0.06786475162067951 
10000 0.06621200754674605 
12500 0.06482382786731644 
15000 0.06349904128726969 
20000 0.06257061497540672 
25000 0.059171431509115635 
30000 0.05895341318129965 
35000 0.058393367009437425 
40000 0.059351651362357094 
45000 0.05873011003032724 
50000 0.05683120030377231 
55000 0.05628067584539964 
60000 0.057277736931469314 
65000 0.05669724497495843 
70000 0.05634220824089853 
75000 0.05650206368629107 
80000 0.0569266103408661 
85000 0.05584782508632791 


==> result_figures/data_iterations/unknown_it_pmd.txt <==
1 0.17471470690253432 
200 0.17471470690253432 
400 0.17471470690253432 
600 0.17471470690253432 
800 0.17471470690253432 
1000 0.17471470690253432 
1500 0.17471470690253432 
2000 0.17471470690253432 
2500 0.17471470690253432 
3000 0.17471470690253432 
3500 0.17471470690253432 
5000 0.17471470690253432 
6500 0.17471470690253432 
8000 0.17471470690253432 
10000 0.17471470690253432 
12500 0.17471470690253432 
15000 0.17471470690253432 
20000 0.17471470690253432 
25000 0.17471470690253432 
29999 0.17471470690253432 
50000 0.17471470690253432 
85000 0.17471470690253432 


==> result_figures/data_iterations/unsuper_it_pmd.txt <==
1 0.17486544810407678 
200 0.14369487720503482 
400 0.12243780557376815 
600 0.11080423534175221 
700 0.10644539209581216 
800 0.10464786434396833 
1000 0.10116517326321406 
1500 0.10000997485698626 
2000 0.09658230709793802 
2500 0.09684059296485614 
3000 0.09660198069274106 
3500 0.09595730949790937 
5000 0.09816378994251462 
6500 0.09774231103231035 
8000 0.09679733972799953 
10000 0.09718292102938042 
12500 0.09843669694698831 
15000 0.09821368827383914 
20000 0.09822625755359737 
25000 0.0970660440906067 
30000 0.09829035632901395 
35000 0.09800419683656125 
40000 0.09590443049209696 
45000 0.09569811987007026 
50000 0.09534292480340711 
55000 0.09594694960708039 
60000 0.09525581939137473 
65000 0.09798563284805184 
70000 0.0947178585826276 
75000 0.09594611448182355 
80000 0.0960975168255398 
85000 0.09473971114464463 


==> result_figures/data_ratio/ratio_8_5e4.txt <==
0.004705882352941176 0.09627233654526157 
0.007058823529411765 0.097541394174534 
0.00823529411764706 0.09640703748785984 
0.009411764705882352 0.100306677480969 
0.01 0.07401514919522523 
0.010588235294117647 0.059497159563419055 
0.011764705882352941 0.05883665446920083 
0.029411764705882353 0.05965799680532213 
0.058823529411764705 0.0595216636550111 
0.09411764705882353 0.05979968779864131 
0.17647058823529413 0.057647539222634325 
0.29411764705882354 0.05551973824288037 
0.5294117647058824 0.055388664749342786 
1.0 0.05584782508632791 

